Entropically Damped Artificial Compressibility for SPH

In this paper, the Entropically Damped Artificial Compressibility (EDAC) formulation of Clausen (2013) is used in the context of the Smoothed Particle Hydrodynamics (SPH) method for the simulation of incompressible fluids. Traditionally, weakly-compressible SPH (WCSPH) formulations have employed artificial compressiblity to simulate incompressible fluids. EDAC is an alternative to the artificial compressiblity scheme wherein a pressure evolution equation is solved in lieu of coupling the fluid density to the pressure by an equation of state. The method is explicit and is easy to incorporate into existing SPH solvers using the WCSPH formulation. This is demonstrated by coupling the EDAC scheme with the recently proposed Transport Velocity Formulation (TVF) of Adami et al. (2013). The method works for both internal flows and for flows with a free surface (a drawback of the TVF scheme). Several benchmark problems are considered to evaluate the proposed scheme and it is found that the EDAC scheme gives results that are as good or sometimes better than those produced by the TVF or standard WCSPH. The scheme is robust and produces smooth pressure distributions and does not require the use of an artificial viscosity in the momentum equation although using some artificial viscosity is beneficial.

==> figures/wave_maker/results.csv <==
name,pmin,pmax
EDAC,-7.413026,2799.894395
WCSPH,-78.884243,5640.166660
EDAC_no_avisc,-782.388609,3145.488585
Adami Hu Adams,-571.781091,4395.379848


==> highlights.txt <==
- New, robust, and accurate SPH scheme suitable for incompressible fluids in
  internal and external flows.

- Produces smoother pressure distributions without introducing artificial
  viscosity in the momentum equation.

- Releatively easy to incorporate into existing WCSPH implementations.

- Extensive testing for a variety of benchmarks.

- Open source implementation.


==> significance.txt <==
This paper presents a new SPH scheme that uses an alternative to the
atrificial compressibility method by using the Entropically Damped
Artificial Compressibility.  The method works well for both internal and
external flows and is very robust.

